Bayesian Convolutional Neural Networks with Bernoulli Approximate Variational Inference

Convolutional neural networks (CNNs) work well on large datasets. But labelled data is hard to collect, and in some applications larger amounts of data are not available. The problem then is how to use CNNs with small data -- as CNNs overfit quickly. We present an efficient Bayesian CNN, offering better robustness to over-fitting on small data than traditional approaches. This is by placing a probability distribution over the CNN's kernels. We approximate our model's intractable posterior with Bernoulli variational distributions, requiring no additional model parameters. On the theoretical side, we cast dropout network training as approximate inference in Bayesian neural networks. This allows us to implement our model using existing tools in deep learning with no increase in time complexity, while highlighting a negative result in the field. We show a considerable improvement in classification accuracy compared to standard techniques and improve on published state-of-the-art results for CIFAR-10.

==> figs/orig/exp1/readme.txt <==
Exp1 - (extrapolatory) regression with uncertainty
GP dropout results using MLP1024x1024x1024x1024_dropout_sampleTest_deploy, ran for 1000000 iterations with lr_policy: "inv" and gamma: 0.0001, power: 0.25, momentum: 0.9
All models: bias init at 0, dropout 0.1, 4 hidden layers of 1024 relu units, xavier weight init, no mini-batch (because of high frequency), about 200 data points each dataset
Used learning rates are 0.01 with weight_decay: 1e-06 for co2 and 0.05 with weight_decay: 5e-06 for solar (to get high precision of 1e5 because of the high frequency in the data)
Observed uncertainty in GP dropout is similar to that of Gal and Turner 2015
Note the uncertainty increasing far from the data
The shades of blue represent model uncertainty: each colour gradient represents half a standard deviation (in total, predictive mean plus/minus 2 standard deviations are shown, representing 95% confidence)
For co2: extrapolating the observed data, all models can't capture the periodicity (although with a suitable covariance function the GP will capture it well). The standard dropout MLP model predicts value 0 for point x*, even though it is clearly not a sensible prediction. The GP model represents this by increasing its predictive uncertainty - in effect delaring 'the predictive value might be 0, but I have no idea'. This behaviour is captured in the GP dropout MLP as well. Even though the model has a higher predictive mean, the large standard deviation expresses the model's uncertainty about the point. 
For solar: Both models interpolate the data well, with increased uncertainty over the missing segments. The GP's uncertainty is larger. This was observed with Gal and Turner as well, where the predictive uncertainty increases further than the data compared to SE GP.
The number of forward iterations used (T) was 1000 for drawing purposes, although much smaller numbers can be used to get a reasonable estimation to the predictive mean and uncertainty (fig T=10)


Explain why it is important to look at the uncertainty, mention that for different covariance functions the GP will have different uncertainty estimates

also plotted co2 uncertainty of tanh units with dropout 0.1, 0.2 - these are plotted with 8 times the standard deviation for visualisation as it is smaller, base_lr: 5e-3, weight_decay: 5e-7, 1M iters. Uncertainty seems to start very small and increase as optimisation proceeds. Starts smaller with smaller dropout value, converges to the same value


==> figs/orig/exp2/readme.txt <==
Exp2 - (extrapolatory) classification with uncertainty
We show that softmax output probabilities cannot fully capture model uncertainty 
Trained LeNet with dropout applied after the the fully connected inner-product layer (after ReLU operation - the usual way dropout is used in convnets) for 1,000,000 iterations with lr_policy: "inv" gamma: 0.0001 power: 0.75, used with dropout ratio of 0.5
Evaluated on a continuously rotated image of the digit 1 (shown on the X axis of fig ?)
Used 100 forward iterations and estimated the predictive mean and uncertainty of the softmax output for each class (averaging over the softmax output) as well as estimated the predictive mean and uncertainty for the softmax input (the output from the last fully connected layer)
For the 12 images, the model predicts classes 1 1 1 1 1 5 5 7 7 7 7 7
The plots show the softmax output value and softmax input value for the 3 digits with the largest values. When the softmax input for a class is larger than that of all other classes (class 1 for the first 5 images, class 5 for the next 2 images, and class 7 for the rest in fig ?), the model predicts the corresponding class. Looking at the softmax input values, if the uncertainty of a class is small relative to its distance to other classes' values (for example the left most image) then the input is classified with high confidence. 
[eq showing the effect of small distance deviations when everying else is far away?]
On the other hand, if the uncertainty ``envelope'' intersects that of other classes (such as in the case of the middle image) then even though the softmax output can be arbitrariliy high (as far as 1 if the mean is far from the means of the other classes), the softmax output uncertainty can be as large as the entire spase. This signifies the model's uncertainty in its softmax output value - ie in the prediction. In the example above, it is not resonable to use probit to return class 5 for the middle image when its uncertainty is so high.

We further assessed the precision recall trade off of standard dropout and MC dropout. 
[explain what is precision and recall, and significance]. We assessed the performance on cifar 10 (as mnist seems to give similar performance for either). [copy network description over here from exp3, used 100 samples]. MC dropout in cifar works better [expand].

Explain x axis, why the uncertainty for 7 is low (model misspecified)?
Explain why we should care about this uncertainty

Have a look at whther the uncertainty is calibrated: should be because it is gp approx (nominal coverage, covarage probability -> how much of the data falls within the bound)


==> figs/orig/exp3/readme.txt <==
Exp3 - example insight from the GP interpretation - better classification accuracy through better use of dropout
The use dropout in convnets after every paramter layer (after inner-product and convolution layers) is better than only after fully-connected layers. this has been avoided in the past because of inferior results with the standard dropout approximation. simulating samples from the network by averaging the output of T forward passes from the network (denoted "MC dropout" following the GP interpretation, compared to "standard dropout") gives a much higher classification accuracy. This can achieve better performance faster than standard dropout approximation. 
We evaluated this on mnist and cifar10 datasets. We used 5 samples for cifar MC dropout, and 50 for mnist.

We performed dropout with probability 0.5 after every layer that has parameters (denoted ``lenet_all''). The model used for mnist is set up the same as in the previous section. The model used with cifar10 is set up in an identical way, with the only difference being the use of 192 outputs in each convolution layer instead of 20 and 50, as well as 1000 units in the last inner product layer instead of 500. We compare the classification error of the network to the standard LeNet network (denoted ``lenet_ip'', with dropout used only after the last layer) and to that of LeNet without dropout at all (denoted ``lenet_none'').

It seems that standard dropout in lenet_ip results in improved results compared to lenet_none. When standard dropout is used after all parameter layers in lenet_all performance suffers. However by averaging forward passes of the network the performance of lenet_all supersedes that of all other models (MC dropout lenet_all). Furthermore, the error rate plot for mnist seems to converge much earlier than standard dropout evaluation. This comes with a price: longer test time compared to longer training time.
Note that the plot is on log-scale

Explain what are precision recall curves, why is it important (give the image to a human to label in the post office so the letter doesn't get sent to an incorrect address - then we want the hishgest recall possible; use nuclear power plant example)


NIN with standard dropout achieves 10.43% on cifar10 (not augmented). With MC dropout achieves 10.24%

# Run mnist for 10K iter with dump every 10 iters to plot beginning of descent

mnist exp was run for 10M batches of size 64

It seems that two layers are not enough to get an improvement with all dropout

MNIST goes down to 0.54% from 0.82% of standard lenet-all, 0.74% for standard dropout lenet-ip and 0.73% for MC dropout lenet-ip, 0.92% of standard lenet without dropout


==> figs/orig/exp4/readme.txt <==
rl example using convnetjs rldemo. Using thompson sampling as policy evaluation / approximation / whatever. Network is dropout with 0.1 prob after each layer: (50,50). Learning rate and wight decay are 0.001. Compared to epsilon greedy with epsilon decreasing from 0.95 to 0.05 like in deep reainforcement learning paper.
Not plotted are the burn intervals of 25 batches (random moves)
Seems to get worse results after 1k batches (as we are still sampling and epsilon greedy only exploits)

